Deciphering the Lyman-$\alpha$ Emission Line: Towards the Understanding of Galactic Properties Extracted from Ly$\alpha$ Spectra via Radiative Transfer Modeling

Existing ubiquitously in the Universe with the highest luminosity, the Lyman-$\alpha$ emission line encodes abundant physical information about the gaseous medium it interacts with. Nevertheless, the resonant nature of Ly$\alpha$ complicates the radiative transfer (RT) modeling of the line profile, making the extraction of physical properties of the surrounding gaseous medium notoriously difficult. In this paper, we revisit the problem of deciphering the Ly$\alpha$ emission line with RT modeling. We reveal intrinsic parameter degeneracies in the widely-used shell model in the optically thick regime for both static and outflowing cases, which suggest the limitations of the model. We have also explored the connection between the more physically realistic multiphase, clumpy model and the shell model. We find that the parameters of a ``very clumpy'' slab model and the shell model have the following correspondences: (1) the total column density of the clumpy slab model is equal to the HI column density of the shell model; (2) the effective temperature of the clumpy slab model, which incorporates the clump velocity dispersion, is equal to the effective temperature of the shell model; (3) the average radial clump outflow velocity is equal to the shell expansion velocity; (4) large intrinsic line widths are required in the shell model to reproduce the wings of the clumpy slab models; (5) adding another phase of hot inter-clump medium will increase peak separation, and the fitted shell expansion velocity lies between the outflow velocities of two phases of gas. Our results provide a viable solution to the major discrepancies associated with Ly$\alpha$ fitting reported in previous literature, and emphasize the importance of utilizing information from additional observations to break the intrinsic degeneracies as well as interpreting the model parameters in a more physically realistic context.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
